Efficient Coordinated Recovery of Sparse Channels in Massive MIMO

This paper addresses the problem of estimating sparse channels in massive MIMO-OFDM systems. Most wireless channels are sparse in nature with large delay spread. In addition, these channels as observed by multiple antennas in a neighborhood have approximately common support. The sparsity and common support properties are attractive when it comes to the efficient estimation of large number of channels in massive MIMO systems. Moreover, to avoid pilot contamination and to achieve better spectral efficiency, it is important to use a small number of pilots. We present a novel channel estimation approach which utilizes the sparsity and common support properties to estimate sparse channels and require a small number of pilots. Two algorithms based on this approach have been developed which perform Bayesian estimates of sparse channels even when the prior is non-Gaussian or unknown. Neighboring antennas share among each other their beliefs about the locations of active channel taps to perform estimation. The coordinated approach improves channel estimates and also reduces the required number of pilots. Further improvement is achieved by the data-aided version of the algorithm. Extensive simulation results are provided to demonstrate the performance of the proposed algorithms.

==> Exp1ResultsSV0-1.tsv <==
2	0	
4	0	
6	0.038	
8	0.12	
10	0.294	
12	0.442	
14	0.554	
16	0.584	
18	0.668	
20	0.734	
22	0.764	
24	0.804	
26	0.864	
28	0.878	
30	0.916	
32	0.94	
34	0.966	
36	0.968	
38	0.984	
40	0.986	
42	0.992	


==> Exp1ResultsSV0-2.tsv <==
2	0	
4	0.09	
6	0.57	
8	0.808	
10	0.95	
12	0.994	
14	1	
16	1	
18	1	
20	1	
22	1	
24	1	
26	1	
28	1	
30	1	
32	1	
34	1	
36	1	
38	1	
40	1	
42	1	


==> Exp1ResultsSV0-3.tsv <==
2	0	
4	0	
6	0.052	
8	0.21	
10	0.402	
12	0.608	
14	0.76	
16	0.778	
18	0.82	
20	0.854	
22	0.912	
24	0.896	
26	0.95	
28	0.936	
30	0.958	
32	0.974	
34	0.986	
36	0.976	
38	0.99	
40	0.994	
42	0.998	


==> Exp1ResultsSV0-4.tsv <==
2	0	
4	0.124	
6	0.664	
8	0.88	
10	0.98	
12	0.996	
14	1	
16	1	
18	1	
20	1	
22	1	
24	1	
26	1	
28	1	
30	1	
32	1	
34	1	
36	1	
38	1	
40	1	
42	1	


==> Exp1ResultsSV1-1.tsv <==
2	0	
4	0	
6	0.004	
8	0.082	
10	0.132	
12	0.262	
14	0.318	
16	0.43	
18	0.566	
20	0.59	
22	0.654	
24	0.686	
26	0.776	
28	0.858	
30	0.882	
32	0.924	
34	0.93	
36	0.966	
38	0.982	
40	0.99	
42	0.992	


==> Exp1ResultsSV1-2.tsv <==
2	0.012	
4	0.052	
6	0.198	
8	0.738	
10	0.798	
12	0.968	
14	0.988	
16	1	
18	1	
20	1	
22	1	
24	1	
26	1	
28	1	
30	1	
32	1	
34	1	
36	1	
38	1	
40	1	
42	1	


==> Exp1ResultsSV1-3.tsv <==
2	0	
4	0	
6	0.008	
8	0.13	
10	0.198	
12	0.344	
14	0.458	
16	0.564	
18	0.656	
20	0.728	
22	0.776	
24	0.782	
26	0.866	
28	0.898	
30	0.92	
32	0.944	
34	0.94	
36	0.974	
38	0.982	
40	0.984	
42	1	


==> Exp1ResultsSV1-4.tsv <==
2	0.006	
4	0.074	
6	0.232	
8	0.814	
10	0.84	
12	0.99	
14	1	
16	1	
18	1	
20	1	
22	1	
24	1	
26	1	
28	1	
30	1	
32	1	
34	1	
36	1	
38	1	
40	1	
42	1	


==> Exp2ResultsBERSV0Q16-1.tsv <==
5	0.441258333333333	
10	0.315441666666667	
15	0.155841666666667	
20	0.0637114583333333	
25	0.0216989583333333	


==> Exp2ResultsBERSV0Q16-2.tsv <==
5	0.44168125	
10	0.280386458333333	
15	0.0643770833333333	
20	0.0180427083333333	
25	0.00586875	


==> Exp2ResultsBERSV0Q16-3.tsv <==
5	0.230414583333333	
10	0.123307291666667	
15	0.04985625	
20	0.0170989583333333	
25	0.0057	


==> Exp2ResultsBERSV0Q16-4.tsv <==
5	0.44733125	
10	0.337626041666667	
15	0.175135416666667	
20	0.0751395833333333	
25	0.0274729166666667	


==> Exp2ResultsBERSV0Q16-5.tsv <==
5	0.447970833333333	
10	0.309659375	
15	0.07158125	
20	0.0184229166666667	
25	0.00586979166666667	


==> Exp2ResultsBERSV0Q4-1.tsv <==
5	0.177454166666667	
10	0.0617833333333333	
15	0.02040625	
20	0.00662291666666667	
25	0.0020125	


==> Exp2ResultsBERSV0Q4-2.tsv <==
5	0.107827083333333	
10	0.0359125	
15	0.0118833333333333	
20	0.00377291666666667	
25	0.00114166666666667	


==> Exp2ResultsBERSV0Q4-3.tsv <==
5	0.0927729166666666	
10	0.0349458333333333	
15	0.0116395833333333	
20	0.00373958333333334	
25	0.00111875	


==> Exp2ResultsBERSV0Q4-4.tsv <==
5	0.201689583333333	
10	0.06979375	
15	0.0239354166666667	
20	0.0076625	
25	0.00245625	


==> Exp2ResultsBERSV0Q4-5.tsv <==
5	0.11613125	
10	0.0362916666666667	
15	0.0118333333333333	
20	0.00377291666666667	
25	0.00113333333333333	


==> Exp2ResultsBERSV1Q4-1.tsv <==
5	0.19425625	
10	0.0712833333333334	
15	0.0249770833333333	
20	0.00792708333333333	
25	0.00279375	


==> Exp2ResultsBERSV1Q4-2.tsv <==
5	0.119672916666667	
10	0.0364583333333333	
15	0.0111666666666667	
20	0.00358541666666667	
25	0.00104583333333333	


==> Exp2ResultsBERSV1Q4-3.tsv <==
5	0.0922458333333333	
10	0.0338166666666667	
15	0.01070625	
20	0.00345833333333333	
25	0.000975	


==> Exp2ResultsBERSV1Q4-4.tsv <==
5	0.221077083333333	
10	0.0774583333333333	
15	0.02610625	
20	0.00841875	
25	0.00288958333333333	


==> Exp2ResultsBERSV1Q4-5.tsv <==
5	0.131864583333333	
10	0.0374729166666667	
15	0.0113208333333333	
20	0.00360416666666667	
25	0.00105208333333333	


==> Exp2ResultsNMSESV0Q16-1.tsv <==
5	2.09572958039642	
10	-2.21445069417944	
15	-8.64152197886301	
20	-14.4557438936265	
25	-19.8569291207399	


==> Exp2ResultsNMSESV0Q16-2.tsv <==
5	2.11310340614221	
10	-3.52564527908498	
15	-20.1227029534389	
20	-33.9328472016885	
25	-41.9445862625852	


==> Exp2ResultsNMSESV0Q16-3.tsv <==
5	2.92520134081069	
10	-0.931846300595003	
15	-7.45201457356522	
20	-13.1742534197096	
25	-18.1868109577447	


==> Exp2ResultsNMSESV0Q16-4.tsv <==
5	2.96776563539434	
10	-1.91621975854976	
15	-18.3687807341172	
20	-32.4496386203598	
25	-40.7090526664185	


==> Exp2ResultsNMSESV0Q4-1.tsv <==
5	-4.91238081610002	
10	-11.1877154510616	
15	-16.558604420158	
20	-21.6020936176525	
25	-26.7802862825932	


==> Exp2ResultsNMSESV0Q4-2.tsv <==
5	-13.398572141064	
10	-25.5121862879269	
15	-32.2847467171318	
20	-37.631820693536	
25	-42.7712831475159	


==> Exp2ResultsNMSESV0Q4-3.tsv <==
5	-3.43401330842613	
10	-9.725099042146	
15	-15.0195575836898	
20	-20.0342761608115	
25	-24.8867150540017	


==> Exp2ResultsNMSESV0Q4-4.tsv <==
5	-11.0976652619229	
10	-24.7622709563799	
15	-31.5596570199546	
20	-37.0722810722229	
25	-42.2241673139642	


==> Exp2ResultsNMSESV1Q4-1.tsv <==
5	-3.90513791328773	
10	-9.48023907022244	
15	-14.3682420452591	
20	-18.9235195581764	
25	-23.1540826574486	


==> Exp2ResultsNMSESV1Q4-2.tsv <==
5	-10.2168862378988	
10	-21.1731345821679	
15	-28.7409257304543	
20	-33.2959406660039	
25	-36.1020743725471	


==> Exp2ResultsNMSESV1Q4-3.tsv <==
5	-2.63434638079993	
10	-8.71420634537396	
15	-13.7654045584757	
20	-18.4469570213741	
25	-23.0173865809299	


==> Exp2ResultsNMSESV1Q4-4.tsv <==
5	-8.61167485901182	
10	-19.5274835466343	
15	-27.8164963051638	
20	-32.7903455054172	
25	-35.8617015987891	


==> Exp3BERQ16-1.tsv <==
5	0.466208064516129	
10	0.394643548387097	
15	0.273891935483871	
20	0.154527419354839	
25	0.0699387096774193	
30	0.0301306451612903	
35	0.012508064516129	


==> Exp3BERQ16-2.tsv <==
5	0.468020967741935	
10	0.384516129032258	
15	0.174945161290323	
20	0.0457709677419355	
25	0.00977903225806451	
30	0.00289677419354839	
35	0.000791935483870968	


==> Exp3BERQ16-3.tsv <==
5	0.449782258064516	
10	0.345424193548387	
15	0.208322580645161	
20	0.0980951612903226	
25	0.0435693548387097	
30	0.0200241935483871	
35	0.0136790322580645	


==> Exp3BERQ16-4.tsv <==
5	0.3921	
10	0.292190322580645	
15	0.175414516129032	
20	0.084808064516129	
25	0.03325	
30	0.0113435483870968	
35	0.00385483870967742	


==> Exp3BERQ4-1.tsv <==
5	0.295438709677419	
10	0.138448387096774	
15	0.0593096774193548	
20	0.0218129032258065	
25	0.00684193548387097	
30	0.00535806451612903	
35	0.00461612903225807	


==> Exp3BERQ4-2.tsv <==
5	0.214987096774194	
10	0.0488870967741935	
15	0.0165225806451613	
20	0.00402258064516129	
25	0.00129354838709677	
30	0.000367741935483871	
35	0.000132258064516129	


==> Exp3BERQ4-3.tsv <==
5	0.248183870967742	
10	0.103545161290323	
15	0.0380483870967742	
20	0.0149032258064516	
25	0.0109548387096774	
30	0.00820322580645161	
35	0.00860645161290323	


==> Exp3BERQ4-4.tsv <==
5	0.171409677419355	
10	0.0736483870967742	
15	0.0283677419354839	
20	0.00907741935483871	
25	0.00280322580645161	
30	0.000848387096774194	
35	0.000303225806451613	


==> Exp3NMSEQ16-1.tsv <==
5	3.63762198664271	
10	0.696335479104724	
15	-2.10117701081111	
20	-6.92449856700261	
25	-11.9859210291201	
30	-15.7734081273093	
35	-19.9675373900178	


==> Exp3NMSEQ16-2.tsv <==
5	3.66989663370492	
10	0.360747233040588	
15	-6.40464055170459	
20	-13.7231143776261	
25	-21.8969730181772	
30	-34.3948474775828	
35	-48.1989666809977	


==> Exp3NMSEQ16-3.tsv <==
5	2.13571489562775	
10	-1.32200095412146	
15	-5.57398419897562	
20	-10.3630923794232	
25	-13.2984333932366	
30	-15.7833294057299	
35	-16.3068665302606	


==> Exp3NMSEQ16-4.tsv <==
5	3.00331148117954	
10	-1.98766377549028	
15	-6.96497134301386	
20	-11.9316733989442	
25	-17.0921695301636	
30	-22.2800297875957	
35	-26.9991680269967	


==> Exp3NMSEQ4-1.tsv <==
5	-0.296416575839945	
10	-4.79419297159238	
15	-8.89555828834919	
20	-15.8793628954919	
25	-19.0062730059562	
30	-20.0930107616445	
35	-19.4828416550268	


==> Exp3NMSEQ4-2.tsv <==
5	-3.54158238928076	
10	-15.1380569021619	
15	-20.0986009079021	
20	-35.7158106999525	
25	-42.1108188526387	
30	-47.0937948652735	
35	-52.1619100112859	


==> Exp3NMSEQ4-3.tsv <==
5	-2.34748833092014	
10	-7.06139777257674	
15	-11.7507579174961	
20	-15.4318935158799	
25	-15.7833494818025	
30	-16.7902287818456	
35	-16.5809170298634	


==> Exp3NMSEQ4-4.tsv <==
5	-3.94392648317604	
10	-8.94993662844937	
15	-13.8287584453725	
20	-18.9049492419911	
25	-24.0952647442164	
30	-29.1963164774869	
35	-33.9564733992302	


==> Exp4Results-1.tsv <==
5	-6.64209013140912	
10	-18.227531929731	
15	-29.2406403423813	
20	-37.0697410250596	
25	-42.5834909800456	


==> Exp4Results-2.tsv <==
5	-3.79444499309173	
10	-11.929313939722	
15	-22.9399678493626	
20	-33.0701176410346	
25	-38.9667671925214	


==> Exp4Results-3.tsv <==
5	-2.43060521994894	
10	-9.35733084503024	
15	-18.7143206296072	
20	-27.4578038186831	
25	-35.679955677501	

